Certifiably Robust Policies for Uncertain Parametric Environments

We present a data-driven approach for producing policies that are provably robust across unknown stochastic environments. Existing approaches can learn models of a single environment as an interval Markov decision processes (IMDP) and produce a robust policy with a probably approximately correct (PAC) guarantee on its performance. However these are unable to reason about the impact of environmental parameters underlying the uncertainty. We propose a framework based on parametric Markov decision processes (MDPs) with unknown distributions over parameters. We learn and analyse IMDPs for a set of unknown sample environments induced by parameters. The key challenge is then to produce meaningful performance guarantees that combine the two layers of uncertainty: (1) multiple environments induced by parameters with an unknown distribution; (2) unknown induced environments which are approximated by IMDPs. We present a novel approach based on scenario optimisation that yields a single PAC guarantee quantifying the risk level for which a specified performance level can be assured in unseen environments, plus a means to trade-off risk and performance. We implement and evaluate our framework using multiple robust policy generation methods on a range of benchmarks. We show that our approach produces tight bounds on a policy's performance with high confidence.

==> Data/data_uniform.dat <==
x y z
0.2 1.5 2
2 2 3
2 5 5
5 4 8
10 3.3 11





==> Data/data_x_neg.dat <==
x y z
0.2 1.5 2
2 2 2
1 5 2
5 11 3
6 13 3
7 12 5
11 11 6
11 13 9
11 12 12
9 8 12
10.5 5.5 12.5


==> Data/data_y_pos.dat <==
x y z
-2 2 2
2 4 4
5 8 3
8 11 4
10 13 4
13 13 6
14 13 9
13 13 11
14 13 14
14 13 14



==> Data/goal.dat <==
x y z
15 13 13
14 13 13
13 13 13 
15 14 13
14 14 13
13 14 13 
15 15 13
14 15 13
13 15 13
15 13 14
14 13 14
13 13 14 
15 14 14
14 14 14
13 14 14 
15 15 14
14 15 14
13 15 14
15 13 15
14 13 15
13 13 15 
15 14 15
14 14 15
13 14 15 
15 15 15
14 15 15
13 15 15



==> Data/goal_2.dat <==
x y z 
15 1 8 
14 1 8 
13 1 8 
15 2 8 
14 2 8 
13 2 8 
15 3 8 
14 3 8 
13 3 8 
15 1 9 
14 1 9 
13 1 9 
15 2 9 
14 2 9 
13 2 9 
15 3 9 
14 3 9 
13 3 9 
15 1 10 
14 1 10 
13 1 10 
15 2 10 
14 2 10 
13 2 10 
15 3 10 
14 3 10 
13 3 10 


==> Data/obstacle_4.dat <==
x y z 
2 12 0 
1 12 0 
0 12 0 
2 13 0 
1 13 0 
0 13 0 
2 14 0 
1 14 0 
0 14 0 
2 12 1 
1 12 1 
0 12 1 
2 13 1 
1 13 1 
0 13 1 
2 14 1 
1 14 1 
0 14 1 
2 12 2 
1 12 2 
0 12 2 
2 13 2 
1 13 2 
0 13 2 
2 14 2 
1 14 2 
0 14 2 


==> Data/obstacle_5.dat <==
x y z 
15 13 13 
14 13 13 
13 13 13 
15 14 13 
14 14 13 
13 14 13 
15 15 13 
14 15 13 
13 15 13 
15 13 14 
14 13 14 
13 13 14 
15 14 14 
14 14 14 
13 14 14 
15 15 14 
14 15 14 
13 15 14 
15 13 15 
14 13 15 
13 13 15 
15 14 15 
14 14 15 
13 14 15 
15 15 15 
14 15 15 
13 15 15 


==> Data/obstacles.dat <==
x y z
3 0 11
2 0 11
1 0 11
0 0 11
3 1 11
2 1 11
1 1 11
0 1 11
3 2 11
2 2 11
1 2 11
0 2 11
3 3 11
2 3 11
1 3 11
0 3 11
3 0 12
2 0 12
1 0 12
0 0 12
3 1 12
2 1 12
1 1 12
0 1 12
3 2 12
2 2 12
1 2 12
0 2 12
3 3 12
2 3 12
1 3 12
0 3 12
3 0 13
2 0 13
1 0 13
0 0 13
3 1 13
2 1 13
1 1 13
0 1 13
3 2 13
2 2 13
1 2 13
0 2 13
3 3 13
2 3 13
1 3 13
0 3 13
3 0 14
2 0 14
1 0 14
0 0 14
3 1 14
2 1 14
1 1 14
0 1 14
3 2 14
2 2 14
1 2 14
0 2 14
3 3 14
2 3 14
1 3 14
0 3 14
15 13 0
14 13 0
13 13 0
12 13 0
15 14 0
14 14 0
13 14 0
12 14 0
15 15 0
14 15 0
13 15 0
12 15 0
15 13 1
14 13 1
13 13 1
12 13 1
15 14 1
14 14 1
13 14 1
12 14 1
15 15 1
14 15 1
13 15 1
12 15 1
15 13 2
14 13 2
13 13 2
12 13 2
15 14 2
14 14 2
13 14 2
12 14 2
15 15 2
14 15 2
13 15 2
12 15 2
15 13 3
14 13 3
13 13 3
12 13 3
15 14 3
14 14 3
13 14 3
12 14 3
15 15 3
14 15 3
13 15 3
12 15 3
4 12 0
3 12 0
2 12 0
1 12 0
0 12 0
4 13 0
3 13 0
2 13 0
1 13 0
0 13 0
4 14 0
3 14 0
2 14 0
1 14 0
0 14 0
4 15 0
3 15 0
2 15 0
1 15 0
0 15 0
4 12 1
3 12 1
2 12 1
1 12 1
0 12 1
4 13 1
3 13 1
2 13 1
1 13 1
0 13 1
4 14 1
3 14 1
2 14 1
1 14 1
0 14 1
4 15 1
3 15 1
2 15 1
1 15 1
0 15 1
4 12 2
3 12 2
2 12 2
1 12 2
0 12 2
4 13 2
3 13 2
2 13 2
1 13 2
0 13 2
4 14 2
3 14 2
2 14 2
1 14 2
0 14 2
4 15 2
3 15 2
2 15 2
1 15 2
0 15 2
15 0 0
14 0 0
13 0 0
12 0 0
11 0 0
15 1 0
14 1 0
13 1 0
12 1 0
11 1 0
15 2 0
14 2 0
13 2 0
12 2 0
11 2 0
15 3 0
14 3 0
13 3 0
12 3 0
11 3 0
15 4 0
14 4 0
13 4 0
12 4 0
11 4 0
15 0 1
14 0 1
13 0 1
12 0 1
11 0 1
15 1 1
14 1 1
13 1 1
12 1 1
11 1 1
15 2 1
14 2 1
13 2 1
12 2 1
11 2 1
15 3 1
14 3 1
13 3 1
12 3 1
11 3 1
15 4 1
14 4 1
13 4 1
12 4 1
11 4 1
15 0 2
14 0 2
13 0 2
12 0 2
11 0 2
15 1 2
14 1 2
13 1 2
12 1 2
11 1 2
15 2 2
14 2 2
13 2 2
12 2 2
11 2 2
15 3 2
14 3 2
13 3 2
12 3 2
11 3 2
15 4 2
14 4 2
13 4 2
12 4 2
11 4 2
15 0 3
14 0 3
13 0 3
12 0 3
11 0 3
15 1 3
14 1 3
13 1 3
12 1 3
11 1 3
15 2 3
14 2 3
13 2 3
12 2 3
11 2 3
15 3 3
14 3 3
13 3 3
12 3 3
11 3 3
15 4 3
14 4 3
13 4 3
12 4 3
11 4 3
12 5 8
11 5 8
10 5 8
9 5 8
12 6 8
11 6 8
10 6 8
9 6 8
12 7 8
11 7 8
10 7 8
9 7 8
12 8 8
11 8 8
10 8 8
9 8 8
12 5 9
11 5 9
10 5 9
9 5 9
12 6 9
11 6 9
10 6 9
9 6 9
12 7 9
11 7 9
10 7 9
9 7 9
12 8 9
11 8 9
10 8 9
9 8 9
12 5 10
11 5 10
10 5 10
9 5 10
12 6 10
11 6 10
10 6 10
9 6 10
12 7 10
11 7 10
10 7 10
9 7 10
12 8 10
11 8 10
10 8 10
9 8 10
12 5 11
11 5 11
10 5 11
9 5 11
12 6 11
11 6 11
10 6 11
9 6 11
12 7 11
11 7 11
10 7 11
9 7 11
12 8 11
11 8 11
10 8 11
9 8 11


==> Data/obstacles_2.dat <==
x y z 
8 0 0 
8 0 0 
7 0 0 
7 0 0 
6 0 0 
6 0 0 
8 1 0 
7 1 0 
6 1 0 
8 2 0 
7 2 0 
6 2 0 
8 3 0 
7 3 0 
6 3 0 
8 4 0 
7 4 0 
6 4 0 
8 5 0 
7 5 0 
6 5 0 
8 6 0 
7 6 0 
6 6 0 
8 7 0 
7 7 0 
6 7 0 
8 8 0 
7 8 0 
6 8 0 
8 9 0 
7 9 0 
6 9 0 
8 10 0 
7 10 0 
6 10 0 
8 11 0 
7 11 0 
6 11 0 
8 12 0 
7 12 0 
6 12 0 
8 13 0 
7 13 0 
6 13 0 
8 14 0 
7 14 0 
6 14 0 
8 15 0 
7 15 0 
6 15 0 
8 0 1 
7 0 1 
6 0 1 
8 0 2 
7 0 2 
6 0 2 
8 0 3 
7 0 3 
6 0 3 
8 0 4 
7 0 4 
6 0 4 
8 0 5 
7 0 5 
6 0 5 
8 0 6 
7 0 6 
6 0 6 
8 0 7 
7 0 7 
6 0 7 
8 0 8 
7 0 8 
6 0 8 


==> Data/obstacles_3.dat <==
x y z 
8 6 1 
7 6 1 
6 6 1 
8 6 2 
7 6 2 
6 6 2 
8 6 3 
7 6 3 
6 6 3 
8 6 4 
7 6 4 
6 6 4 
8 6 5 
7 6 5 
6 6 5 
8 6 6 
7 6 6 
6 6 6 
8 6 7 
7 6 7 
6 6 7 
8 0 8 
7 0 8 
6 0 8 
8 1 8 
7 1 8 
6 1 8 
8 2 8 
7 2 8 
6 2 8 
8 3 8 
7 3 8 
6 3 8 
8 4 8 
7 4 8 
6 4 8 
8 5 8 
7 5 8 
6 5 8 
8 6 8 
8 6 8 
7 6 8 
7 6 8 
6 6 8 
6 6 8 
8 7 8 
7 7 8 
6 7 8 
8 8 8 
7 8 8 
6 8 8 
8 9 8 
7 9 8 
6 9 8 
8 10 8 
7 10 8 
6 10 8 
8 11 8 
7 11 8 
6 11 8 
8 12 8 
7 12 8 
6 12 8 
8 13 8 
7 13 8 
6 13 8 
8 14 8 
7 14 8 
6 14 8 
8 15 8 
7 15 8 
6 15 8 

